Simulation of morphogen and tissue dynamics

Morphogenesis, the process by which an adult organism emerges from a single cell, has fascinated humans for a long time. Modelling this process can provide novel insights into development and the principles that orchestrate the developmental processes. This chapter focusses on the mathematical description and numerical simulation of developmental processes. In particular, we discuss the mathematical representation of morphogen and tissue dynamics on static and grow- ing domains, as well as the corresponding tissue mechanics. In addition, we give an overview of numerical methods that are routinely used to solve the resulting systems of partial differential equations. These include the finite element method and the Lattice Boltzmann method for the discretisation as well as the arbitrary Lagrangian-Eulerian method and the Diffuse-Domain method to numerically treat deforming domains.

==> BlastulaPressureVsRadius.txt <==
0.9999999999999999        0                         0.9999999999999999        0                          0.9999999999999999        0 
1.0060547892976899        0.004                     1.01561773109851          0.01                       1.0156147186697633        0.01
1.0123640820129525        0.008                     1.033017728144334         0.02                       1.032988241377979         0.02
1.0189492675462035        0.012                     1.0526050622632461        0.03                       1.052481182899062         0.03
1.0258345287869681        0.016                     1.0749292397639076        0.04                       1.074556357850058         0.04
1.033047348722426         0.02                      1.1007557091922477        0.05                       1.0998093455924425        0.05
1.0406191369976523        0.024                     1.1311817409879135        0.06                       1.129000187211928         0.06
1.0485860121056112        0.028                     1.1678253202293551        0.07                       1.1630683211114234        0.07
1.0569897878822125        0.032                     1.2131190705409711        0.08                       1.2030806491982111        0.08
1.0658792316670862        0.036000000000000004      1.2706655095667154        0.09                       1.2500054665781029        0.09
1.0753116888231833        0.04                      1.3451263458138483        0.1                        1.3041793084612274        0.1
1.085355209050867         0.044                     1.4395866327216196        0.11                       1.3645638953450285        0.11
1.0960913719413337        0.048                     1.5489329381839863        0.12                       1.4284857096256793        0.12
1.107619105794089         0.052000000000000005      1.659543327369958         0.13                       1.4925446815138363        0.13
1.1200599480685003        0.056                     1.7610184625867675        0.14                       1.5540012997169068        0.14
1.1335654497235266        0.06                      1.8506371438615872        0.15                       1.6113834762427524        0.15
1.1483278571482018        0.064                     1.9293814379044356        0.16                       1.6642473361965118        0.16
1.1645959662559033        0.068                     1.9990194923516822        0.17                       1.712720599503121         0.17
1.1826994432915192        0.07200000000000001       2.0611811692620905        0.18                       1.7571720914404516        0.18
1.2030876121167147        0.076                     2.117185109185192         0.19                       1.798036247426814         0.19
1.226394241393573         0.08                      2.168065494473518         0.2                        1.8357349098244231        0.2
1.2535519626028007        0.084                     2.214631942772652         0.21                       1.870648241356465         0.21
1.286008521440233         0.088                     2.257523842629431         0.22                       1.9031078008734161        0.22
1.326170648463753         0.092                     2.297252230405401         0.23                       1.9333986942043404        0.23
1.3784067840309409        0.096                     2.3342307494018963        0.24                       1.961764874926104         0.24
1.4515644923763793        0.1                       2.368798311844262         0.25                       1.9884150580487492        0.25
1.5642809778539692        0.10400000000000001       2.4012357648696           0.26                       2.013528245824742         0.26
1.7355533999331219        0.108                     2.4317782672602375        0.27                       2.037258539710536         0.27
1.9172935136522362        0.112                     2.460624591336631         0.28                       2.059739196032738         0.28
2.063677865822087         0.116                     2.4879442014294852        0.29                       2.081085991677471         0.29
2.181160342576692         0.12                      2.513882706710398         0.3                        2.1013999986964835        0.3
2.2792984684092206        0.124                     2.5385661111039277        0.31                       2.120769867657232         0.31
2.364071755301077         0.128                     2.5621041622848435        0.32                       2.139273708751298         0.32
2.438884331620031         0.132                     2.5845930179878946        0.33                       2.156980645767075         0.33
2.5061731038138526        0.136                     2.606117389176239         0.34                       2.173952104573122         0.34
2.567408104373085         0.14                      2.626752278067666         0.35000000000000003        2.190242886005457         0.35000000000000003
2.6236927133743952        0.14400000000000002       2.6465643992695362        0.36                       2.2059020632722697        0.36
2.6758262563013955        0.148                     2.665613350732232         0.37                       2.220973736051899         0.37
2.7244220178165977        0.152                     2.683952585459916         0.38                       2.2354976671009537        0.38
2.7699583643179104        0.156                     2.7016302232479914        0.39                       2.2495098221275573        0.39
2.812817683708716         0.16                      2.718689732993891         0.4                        2.2630428296649927        0.4
2.8533110174137497        0.164                     2.735170509544832         0.41000000000000003        2.276126374488653         0.41000000000000003
2.8916953904721265        0.168                     2.7511083640319454        0.42                       2.2887875355796754        0.42
2.928186039156248         0.17200000000000001       2.7665359427881633        0.43                       2.3010510776130113        0.43
2.962965309972564         0.176                     2.781483086963342         0.44                       2.312939703326559         0.44
2.996189260798522         0.18                      2.795977142620928         0.45                       2.3244742728257943        0.45
3.0279926511376587        0.184                     2.8100432292689317        0.46                       2.33567399482803          0.46
3.058492776578384         0.188                     2.8237044733277488        0.47000000000000003        2.346556593999881         0.47000000000000003
3.0877924586636554        0.192                     2.8369822118814687        0.48                       2.3571384578498864        0.48
3.115982407014681         0.196                     2.849896171132374         0.49                       2.3674347660733175        0.49
3.143143107740104         0.2                       2.86246462323041          0.5                        2.377459604783062         0.5
3.169346349409205         0.20400000000000001       2.8747045245428127        0.51                       2.387226067679142         0.51
3.1946564682342564        0.20800000000000002       2.886631637934201         0.52                       2.396746345894123         0.52
3.2191313732149984        0.212                     2.89826064122183          0.53                       2.406031807990167         0.53
3.242823397039415         0.216                     2.909605223636621         0.54                       2.4150930713654866        0.54
3.2657800076703736        0.22                      2.92067817184416          0.55                       2.4239400661458403        0.55
3.2880444075539805        0.224                     2.931491446849986         0.56                       2.432582092483849         0.56
3.3096560414311536        0.228                     2.9420562529218617        0.5700000000000001         2.4410278720601943        0.5700000000000001
3.3306510292499993        0.232                     2.952383099500896         0.58                       2.449285594472069         0.58
3.3510625372636755        0.23600000000000002       2.962481856938364         0.59                       2.4573629591021287        0.59
3.370921097775936         0.24                      2.972361806780812         0.6                        2.4652672129828335        0.6
3.390254885963625         0.244                     2.982031687229494         0.61                       2.473005185104319         0.61
3.4090899606144247        0.248                     2.9914997343179595        0.62                       2.4805833175567935        0.62
3.427450474365846         0.252                     3.0007737192814443        0.63                       2.4880076938494526        0.63
3.4453588580354735        0.256                     3.009860982531963         0.64                       2.4952840647058245        0.64
3.462835982837278         0.26                      3.018768464601303         0.65                       2.5024178715990617        0.65
3.4799013036380115        0.264                     3.027502734370079         0.66                       2.509414268259346         0.66
3.49657298588907          0.268                     3.036070014862698         0.67                       2.516278140358315         0.67
3.512868018446607         0.272                     3.0444762068550046        0.68                       2.52301412355179          0.68
3.5288023141465823        0.276                     3.0527269105128334        0.6900000000000001         2.5296266200414856        0.6900000000000001
3.5443907997161994        0.28                      3.0608274452546826        0.7000000000000001         2.5361198137984093        0.7000000000000001
3.5596474963674263        0.28400000000000003       3.0687828680099747        0.71                       2.542497684574962         0.71
3.574585592221984         0.28800000000000003       3.0765979900254736        0.72                       2.5487640208189037        0.72
3.589217507553526         0.292                     3.0842773923557276        0.73                       2.554922431590352         0.73
3.6035549536948075        0.296                     3.0918254401589285        0.74                       2.5609763575722373        0.74
3.6176089863426077        0.3                       3.0992462959065397        0.75                       2.5669290812552834        0.75
3.6313900538943864        0.304                     3.106543931604043         0.76                       2.5727837363702886        0.76
3.6449080413683808        0.308                     3.1137221401099353        0.77                       2.5785433166331244        0.77
3.658172310387415         0.312                     3.12078454563137          0.78                       2.5842106838613623        0.78
3.671191735646628         0.316                     3.127734613467048         0.79                       2.5897885755156698        0.79
3.6839747382332093        0.32                      3.134575659060954         0.8                        2.59527961171392          0.8
3.696529316121725         0.324                     3.141310856424447         0.81                       2.6006863017614457        0.81
3.708863072130316         0.328                     3.1479432459785865        0.8200000000000001         2.606011050236718         0.8200000000000001
3.720983239588977         0.332                     3.154475741863806         0.8300000000000001         2.611256162668098         0.8300000000000001
3.732896705943558         0.336                     3.160911138759612         0.84                       2.616423850834002         0.84
3.7446100344924873        0.34                      3.1672521182529496        0.85                       2.621516237715957         0.85
3.7561294844325377        0.34400000000000003       3.1735012547906005        0.86                       2.6265353621312726        0.86
3.7674610293700215        0.34800000000000003       3.1796610212475573        0.87                       2.631483183069801         0.87
3.778610374437371         0.352                     3.185733794140653         0.88                       2.636361583757017         0.88
3.789582972140032         0.356                     3.191721858514142         0.89                       2.641172375463825         0.89
3.8003840370460478        0.36                      3.1976274125215167        0.9                        2.6459173010816652        0.9
3.8110185594185744        0.364                     3.203452571725917         0.91                       2.650598038479991         0.91
3.8214913178823315        0.368                     3.209199373139539         0.92                       2.655216203661732         0.92
3.8318068912049332        0.372                     3.214869779020669         0.93                       2.6597733537310897        0.93
3.8419696692672325        0.376                     3.2204656804456047        0.9400000000000001         2.6642709896868153        0.9400000000000001
3.8519838632887207        0.38                      3.2259889006711693        0.9500000000000001         2.6687105590531033        0.9500000000000001
3.8618535153683666        0.384                     3.2314411983023477        0.96                       2.6730934583592085        0.96
3.871582507395476         0.388                     3.2368242702783467        0.97                       2.6774210354780874        0.97
3.881174569379934         0.392                     3.2421397546894113        0.98                       2.681694591833481         0.98
3.8906332872468234        0.396                     3.2473892334357095        0.99                       2.685915384484229         0.99
3.899962110136763         0.4                       3.2525742347387645        1                          2.6900846280938295        1



==> INFOexternalize.txt <==
To externalize the images, we have to run 
pdflatex --shell-escape review.tex from the console.
Apparently, the -shell-escape option is crucial
for the externalization of tikz images.


==> bs.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e-01   0.0000000e+00   2.0000000e-01   0.0000000e+00   3.0000000e-01   0.0000000e+00   4.0000000e-01   0.0000000e+00   5.0000000e-01   0.0000000e+00   6.0000000e-01   0.0000000e+00   7.0000000e-01   0.0000000e+00   8.0000000e-01   0.0000000e+00
   2.0000000e-03   2.0000000e-02   1.0200000e-01   2.0000000e-02   2.0200000e-01   2.0000000e-02   3.0200000e-01   2.0000000e-02   4.0200000e-01   2.0000000e-02   5.0200000e-01   2.0000000e-02   6.0200000e-01   2.0000000e-02   7.0200000e-01   2.0000000e-02   8.0200000e-01   2.0000000e-02
   4.0000000e-03   4.0000000e-02   1.0400000e-01   4.0000000e-02   2.0400000e-01   4.0000000e-02   3.0400000e-01   4.0000000e-02   4.0400000e-01   4.0000000e-02   5.0400000e-01   4.0000000e-02   6.0400000e-01   4.0000000e-02   7.0400000e-01   4.0000000e-02   8.0400000e-01   4.0000000e-02
   6.0000000e-03   6.0000000e-02   1.0600000e-01   6.0000000e-02   2.0600000e-01   6.0000000e-02   3.0600000e-01   6.0000000e-02   4.0600000e-01   6.0000000e-02   5.0600000e-01   6.0000000e-02   6.0600000e-01   6.0000000e-02   7.0600000e-01   6.0000000e-02   8.0600000e-01   6.0000000e-02
   8.0000000e-03   8.0000000e-02   1.0800000e-01   8.0000000e-02   2.0800000e-01   8.0000000e-02   3.0800000e-01   8.0000000e-02   4.0800000e-01   8.0000000e-02   5.0800000e-01   8.0000000e-02   6.0800000e-01   8.0000000e-02   7.0800000e-01   8.0000000e-02   8.0800000e-01   8.0000000e-02
   1.0000000e-02   1.0000000e-01   1.1000000e-01   1.0000000e-01   2.1000000e-01   1.0000000e-01   3.1000000e-01   1.0000000e-01   4.1000000e-01   1.0000000e-01   5.1000000e-01   1.0000000e-01   6.1000000e-01   1.0000000e-01   7.1000000e-01   1.0000000e-01   8.1000000e-01   1.0000000e-01
   1.2000000e-02   1.2000000e-01   1.1200000e-01   1.2000000e-01   2.1200000e-01   1.2000000e-01   3.1200000e-01   1.2000000e-01   4.1200000e-01   1.2000000e-01   5.1200000e-01   1.2000000e-01   6.1200000e-01   1.2000000e-01   7.1200000e-01   1.2000000e-01   8.1200000e-01   1.2000000e-01
   1.4000000e-02   1.4000000e-01   1.1400000e-01   1.4000000e-01   2.1400000e-01   1.4000000e-01   3.1400000e-01   1.4000000e-01   4.1400000e-01   1.4000000e-01   5.1400000e-01   1.4000000e-01   6.1400000e-01   1.4000000e-01   7.1400000e-01   1.4000000e-01   8.1400000e-01   1.4000000e-01
   1.6000000e-02   1.6000000e-01   1.1600000e-01   1.6000000e-01   2.1600000e-01   1.6000000e-01   3.1600000e-01   1.6000000e-01   4.1600000e-01   1.6000000e-01   5.1600000e-01   1.6000000e-01   6.1600000e-01   1.6000000e-01   7.1600000e-01   1.6000000e-01   8.1600000e-01   1.6000000e-01
   1.8000000e-02   1.8000000e-01   1.1800000e-01   1.8000000e-01   2.1800000e-01   1.8000000e-01   3.1800000e-01   1.8000000e-01   4.1800000e-01   1.8000000e-01   5.1800000e-01   1.8000000e-01   6.1800000e-01   1.8000000e-01   7.1800000e-01   1.8000000e-01   8.1800000e-01   1.8000000e-01
   2.0000000e-02   2.0000000e-01   1.2000000e-01   2.0000000e-01   2.2000000e-01   2.0000000e-01   3.2000000e-01   2.0000000e-01   4.2000000e-01   2.0000000e-01   5.2000000e-01   2.0000000e-01   6.2000000e-01   2.0000000e-01   7.2000000e-01   2.0000000e-01   8.2000000e-01   2.0000000e-01
   2.2000000e-02   2.2000000e-01   1.2200000e-01   2.2000000e-01   2.2200000e-01   2.2000000e-01   3.2200000e-01   2.2000000e-01   4.2200000e-01   2.2000000e-01   5.2200000e-01   2.2000000e-01   6.2200000e-01   2.2000000e-01   7.2200000e-01   2.2000000e-01   8.2200000e-01   2.2000000e-01
   2.4000000e-02   2.4000000e-01   1.2400000e-01   2.4000000e-01   2.2400000e-01   2.4000000e-01   3.2400000e-01   2.4000000e-01   4.2400000e-01   2.4000000e-01   5.2400000e-01   2.4000000e-01   6.2400000e-01   2.4000000e-01   7.2400000e-01   2.4000000e-01   8.2400000e-01   2.4000000e-01
   2.6000000e-02   2.6000000e-01   1.2600000e-01   2.6000000e-01   2.2600000e-01   2.6000000e-01   3.2600000e-01   2.6000000e-01   4.2600000e-01   2.6000000e-01   5.2600000e-01   2.6000000e-01   6.2600000e-01   2.6000000e-01   7.2600000e-01   2.6000000e-01   8.2600000e-01   2.6000000e-01
   2.8000000e-02   2.8000000e-01   1.2800000e-01   2.8000000e-01   2.2800000e-01   2.8000000e-01   3.2800000e-01   2.8000000e-01   4.2800000e-01   2.8000000e-01   5.2800000e-01   2.8000000e-01   6.2800000e-01   2.8000000e-01   7.2800000e-01   2.8000000e-01   8.2800000e-01   2.8000000e-01
   3.0000000e-02   3.0000000e-01   1.3000000e-01   3.0000000e-01   2.3000000e-01   3.0000000e-01   3.3000000e-01   3.0000000e-01   4.3000000e-01   3.0000000e-01   5.3000000e-01   3.0000000e-01   6.3000000e-01   3.0000000e-01   7.3000000e-01   3.0000000e-01   8.3000000e-01   3.0000000e-01
   3.2000000e-02   3.2000000e-01   1.3200000e-01   3.2000000e-01   2.3200000e-01   3.2000000e-01   3.3200000e-01   3.2000000e-01   4.3200000e-01   3.2000000e-01   5.3200000e-01   3.2000000e-01   6.3200000e-01   3.2000000e-01   7.3200000e-01   3.2000000e-01   8.3200000e-01   3.2000000e-01
   3.4000000e-02   3.4000000e-01   1.3400000e-01   3.4000000e-01   2.3400000e-01   3.4000000e-01   3.3400000e-01   3.4000000e-01   4.3400000e-01   3.4000000e-01   5.3400000e-01   3.4000000e-01   6.3400000e-01   3.4000000e-01   7.3400000e-01   3.4000000e-01   8.3400000e-01   3.4000000e-01
   3.6000000e-02   3.6000000e-01   1.3600000e-01   3.6000000e-01   2.3600000e-01   3.6000000e-01   3.3600000e-01   3.6000000e-01   4.3600000e-01   3.6000000e-01   5.3600000e-01   3.6000000e-01   6.3600000e-01   3.6000000e-01   7.3600000e-01   3.6000000e-01   8.3600000e-01   3.6000000e-01
   3.8000000e-02   3.8000000e-01   1.3800000e-01   3.8000000e-01   2.3800000e-01   3.8000000e-01   3.3800000e-01   3.8000000e-01   4.3800000e-01   3.8000000e-01   5.3800000e-01   3.8000000e-01   6.3800000e-01   3.8000000e-01   7.3800000e-01   3.8000000e-01   8.3800000e-01   3.8000000e-01
   4.0000000e-02   4.0000000e-01   1.4000000e-01   4.0000000e-01   2.4000000e-01   4.0000000e-01   3.4000000e-01   4.0000000e-01   4.4000000e-01   4.0000000e-01   5.4000000e-01   4.0000000e-01   6.4000000e-01   4.0000000e-01   7.4000000e-01   4.0000000e-01   8.4000000e-01   4.0000000e-01
   4.2000000e-02   4.2000000e-01   1.4200000e-01   4.2000000e-01   2.4200000e-01   4.2000000e-01   3.4200000e-01   4.2000000e-01   4.4200000e-01   4.2000000e-01   5.4200000e-01   4.2000000e-01   6.4200000e-01   4.2000000e-01   7.4200000e-01   4.2000000e-01   8.4200000e-01   4.2000000e-01
   4.4000000e-02   4.4000000e-01   1.4400000e-01   4.4000000e-01   2.4400000e-01   4.4000000e-01   3.4400000e-01   4.4000000e-01   4.4400000e-01   4.4000000e-01   5.4400000e-01   4.4000000e-01   6.4400000e-01   4.4000000e-01   7.4400000e-01   4.4000000e-01   8.4400000e-01   4.4000000e-01
   4.6000000e-02   4.6000000e-01   1.4600000e-01   4.6000000e-01   2.4600000e-01   4.6000000e-01   3.4600000e-01   4.6000000e-01   4.4600000e-01   4.6000000e-01   5.4600000e-01   4.6000000e-01   6.4600000e-01   4.6000000e-01   7.4600000e-01   4.6000000e-01   8.4600000e-01   4.6000000e-01
   4.8000000e-02   4.8000000e-01   1.4800000e-01   4.8000000e-01   2.4800000e-01   4.8000000e-01   3.4800000e-01   4.8000000e-01   4.4800000e-01   4.8000000e-01   5.4800000e-01   4.8000000e-01   6.4800000e-01   4.8000000e-01   7.4800000e-01   4.8000000e-01   8.4800000e-01   4.8000000e-01
   5.0000000e-02   5.0000000e-01   1.5000000e-01   5.0000000e-01   2.5000000e-01   5.0000000e-01   3.5000000e-01   5.0000000e-01   4.5000000e-01   5.0000000e-01   5.5000000e-01   5.0000000e-01   6.5000000e-01   5.0000000e-01   7.5000000e-01   5.0000000e-01   8.5000000e-01   5.0000000e-01
   5.2000000e-02   5.2000000e-01   1.5200000e-01   5.2000000e-01   2.5200000e-01   5.2000000e-01   3.5200000e-01   5.2000000e-01   4.5200000e-01   5.2000000e-01   5.5200000e-01   5.2000000e-01   6.5200000e-01   5.2000000e-01   7.5200000e-01   5.2000000e-01   8.5200000e-01   5.2000000e-01
   5.4000000e-02   5.4000000e-01   1.5400000e-01   5.4000000e-01   2.5400000e-01   5.4000000e-01   3.5400000e-01   5.4000000e-01   4.5400000e-01   5.4000000e-01   5.5400000e-01   5.4000000e-01   6.5400000e-01   5.4000000e-01   7.5400000e-01   5.4000000e-01   8.5400000e-01   5.4000000e-01
   5.6000000e-02   5.6000000e-01   1.5600000e-01   5.6000000e-01   2.5600000e-01   5.6000000e-01   3.5600000e-01   5.6000000e-01   4.5600000e-01   5.6000000e-01   5.5600000e-01   5.6000000e-01   6.5600000e-01   5.6000000e-01   7.5600000e-01   5.6000000e-01   8.5600000e-01   5.6000000e-01
   5.8000000e-02   5.8000000e-01   1.5800000e-01   5.8000000e-01   2.5800000e-01   5.8000000e-01   3.5800000e-01   5.8000000e-01   4.5800000e-01   5.8000000e-01   5.5800000e-01   5.8000000e-01   6.5800000e-01   5.8000000e-01   7.5800000e-01   5.8000000e-01   8.5800000e-01   5.8000000e-01
   6.0000000e-02   6.0000000e-01   1.6000000e-01   6.0000000e-01   2.6000000e-01   6.0000000e-01   3.6000000e-01   6.0000000e-01   4.6000000e-01   6.0000000e-01   5.6000000e-01   6.0000000e-01   6.6000000e-01   6.0000000e-01   7.6000000e-01   6.0000000e-01   8.6000000e-01   6.0000000e-01
   6.2000000e-02   6.2000000e-01   1.6200000e-01   6.2000000e-01   2.6200000e-01   6.2000000e-01   3.6200000e-01   6.2000000e-01   4.6200000e-01   6.2000000e-01   5.6200000e-01   6.2000000e-01   6.6200000e-01   6.2000000e-01   7.6200000e-01   6.2000000e-01   8.6200000e-01   6.2000000e-01
   6.4000000e-02   6.4000000e-01   1.6400000e-01   6.4000000e-01   2.6400000e-01   6.4000000e-01   3.6400000e-01   6.4000000e-01   4.6400000e-01   6.4000000e-01   5.6400000e-01   6.4000000e-01   6.6400000e-01   6.4000000e-01   7.6400000e-01   6.4000000e-01   8.6400000e-01   6.4000000e-01
   6.6000000e-02   6.6000000e-01   1.6600000e-01   6.6000000e-01   2.6600000e-01   6.6000000e-01   3.6600000e-01   6.6000000e-01   4.6600000e-01   6.6000000e-01   5.6600000e-01   6.6000000e-01   6.6600000e-01   6.6000000e-01   7.6600000e-01   6.6000000e-01   8.6600000e-01   6.6000000e-01
   6.8000000e-02   6.8000000e-01   1.6800000e-01   6.8000000e-01   2.6800000e-01   6.8000000e-01   3.6800000e-01   6.8000000e-01   4.6800000e-01   6.8000000e-01   5.6800000e-01   6.8000000e-01   6.6800000e-01   6.8000000e-01   7.6800000e-01   6.8000000e-01   8.6800000e-01   6.8000000e-01
   7.0000000e-02   7.0000000e-01   1.7000000e-01   7.0000000e-01   2.7000000e-01   7.0000000e-01   3.7000000e-01   7.0000000e-01   4.7000000e-01   7.0000000e-01   5.7000000e-01   7.0000000e-01   6.7000000e-01   7.0000000e-01   7.7000000e-01   7.0000000e-01   8.7000000e-01   7.0000000e-01
   7.2000000e-02   7.2000000e-01   1.7200000e-01   7.2000000e-01   2.7200000e-01   7.2000000e-01   3.7200000e-01   7.2000000e-01   4.7200000e-01   7.2000000e-01   5.7200000e-01   7.2000000e-01   6.7200000e-01   7.2000000e-01   7.7200000e-01   7.2000000e-01   8.7200000e-01   7.2000000e-01
   7.4000000e-02   7.4000000e-01   1.7400000e-01   7.4000000e-01   2.7400000e-01   7.4000000e-01   3.7400000e-01   7.4000000e-01   4.7400000e-01   7.4000000e-01   5.7400000e-01   7.4000000e-01   6.7400000e-01   7.4000000e-01   7.7400000e-01   7.4000000e-01   8.7400000e-01   7.4000000e-01
   7.6000000e-02   7.6000000e-01   1.7600000e-01   7.6000000e-01   2.7600000e-01   7.6000000e-01   3.7600000e-01   7.6000000e-01   4.7600000e-01   7.6000000e-01   5.7600000e-01   7.6000000e-01   6.7600000e-01   7.6000000e-01   7.7600000e-01   7.6000000e-01   8.7600000e-01   7.6000000e-01
   7.8000000e-02   7.8000000e-01   1.7800000e-01   7.8000000e-01   2.7800000e-01   7.8000000e-01   3.7800000e-01   7.8000000e-01   4.7800000e-01   7.8000000e-01   5.7800000e-01   7.8000000e-01   6.7800000e-01   7.8000000e-01   7.7800000e-01   7.8000000e-01   8.7800000e-01   7.8000000e-01
   8.0000000e-02   8.0000000e-01   1.8000000e-01   8.0000000e-01   2.8000000e-01   8.0000000e-01   3.8000000e-01   8.0000000e-01   4.8000000e-01   8.0000000e-01   5.8000000e-01   8.0000000e-01   6.8000000e-01   8.0000000e-01   7.8000000e-01   8.0000000e-01   8.8000000e-01   8.0000000e-01
   8.2000000e-02   8.2000000e-01   1.8200000e-01   8.2000000e-01   2.8200000e-01   8.2000000e-01   3.8200000e-01   8.2000000e-01   4.8200000e-01   8.2000000e-01   5.8200000e-01   8.2000000e-01   6.8200000e-01   8.2000000e-01   7.8200000e-01   8.2000000e-01   8.8200000e-01   8.2000000e-01
   8.4000000e-02   8.4000000e-01   1.8400000e-01   8.4000000e-01   2.8400000e-01   8.4000000e-01   3.8400000e-01   8.4000000e-01   4.8400000e-01   8.4000000e-01   5.8400000e-01   8.4000000e-01   6.8400000e-01   8.4000000e-01   7.8400000e-01   8.4000000e-01   8.8400000e-01   8.4000000e-01
   8.6000000e-02   8.6000000e-01   1.8600000e-01   8.6000000e-01   2.8600000e-01   8.6000000e-01   3.8600000e-01   8.6000000e-01   4.8600000e-01   8.6000000e-01   5.8600000e-01   8.6000000e-01   6.8600000e-01   8.6000000e-01   7.8600000e-01   8.6000000e-01   8.8600000e-01   8.6000000e-01
   8.8000000e-02   8.8000000e-01   1.8800000e-01   8.8000000e-01   2.8800000e-01   8.8000000e-01   3.8800000e-01   8.8000000e-01   4.8800000e-01   8.8000000e-01   5.8800000e-01   8.8000000e-01   6.8800000e-01   8.8000000e-01   7.8800000e-01   8.8000000e-01   8.8800000e-01   8.8000000e-01
   9.0000000e-02   9.0000000e-01   1.9000000e-01   9.0000000e-01   2.9000000e-01   9.0000000e-01   3.9000000e-01   9.0000000e-01   4.9000000e-01   9.0000000e-01   5.9000000e-01   9.0000000e-01   6.9000000e-01   9.0000000e-01   7.9000000e-01   9.0000000e-01   8.9000000e-01   9.0000000e-01
   9.2000000e-02   9.2000000e-01   1.9200000e-01   9.2000000e-01   2.9200000e-01   9.2000000e-01   3.9200000e-01   9.2000000e-01   4.9200000e-01   9.2000000e-01   5.9200000e-01   9.2000000e-01   6.9200000e-01   9.2000000e-01   7.9200000e-01   9.2000000e-01   8.9200000e-01   9.2000000e-01
   9.4000000e-02   9.4000000e-01   1.9400000e-01   9.4000000e-01   2.9400000e-01   9.4000000e-01   3.9400000e-01   9.4000000e-01   4.9400000e-01   9.4000000e-01   5.9400000e-01   9.4000000e-01   6.9400000e-01   9.4000000e-01   7.9400000e-01   9.4000000e-01   8.9400000e-01   9.4000000e-01
   9.6000000e-02   9.6000000e-01   1.9600000e-01   9.6000000e-01   2.9600000e-01   9.6000000e-01   3.9600000e-01   9.6000000e-01   4.9600000e-01   9.6000000e-01   5.9600000e-01   9.6000000e-01   6.9600000e-01   9.6000000e-01   7.9600000e-01   9.6000000e-01   8.9600000e-01   9.6000000e-01
   9.8000000e-02   9.8000000e-01   1.9800000e-01   9.8000000e-01   2.9800000e-01   9.8000000e-01   3.9800000e-01   9.8000000e-01   4.9800000e-01   9.8000000e-01   5.9800000e-01   9.8000000e-01   6.9800000e-01   9.8000000e-01   7.9800000e-01   9.8000000e-01   8.9800000e-01   9.8000000e-01
   1.0000000e-01   1.0000000e+00   2.0000000e-01   1.0000000e+00   3.0000000e-01   1.0000000e+00   4.0000000e-01   1.0000000e+00   5.0000000e-01   1.0000000e+00   6.0000000e-01   1.0000000e+00   7.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e+00   9.0000000e-01   1.0000000e+00
   1.0200000e-01   9.8000000e-01   2.0200000e-01   9.8000000e-01   3.0200000e-01   9.8000000e-01   4.0200000e-01   9.8000000e-01   5.0200000e-01   9.8000000e-01   6.0200000e-01   9.8000000e-01   7.0200000e-01   9.8000000e-01   8.0200000e-01   9.8000000e-01   9.0200000e-01   9.8000000e-01
   1.0400000e-01   9.6000000e-01   2.0400000e-01   9.6000000e-01   3.0400000e-01   9.6000000e-01   4.0400000e-01   9.6000000e-01   5.0400000e-01   9.6000000e-01   6.0400000e-01   9.6000000e-01   7.0400000e-01   9.6000000e-01   8.0400000e-01   9.6000000e-01   9.0400000e-01   9.6000000e-01
   1.0600000e-01   9.4000000e-01   2.0600000e-01   9.4000000e-01   3.0600000e-01   9.4000000e-01   4.0600000e-01   9.4000000e-01   5.0600000e-01   9.4000000e-01   6.0600000e-01   9.4000000e-01   7.0600000e-01   9.4000000e-01   8.0600000e-01   9.4000000e-01   9.0600000e-01   9.4000000e-01
   1.0800000e-01   9.2000000e-01   2.0800000e-01   9.2000000e-01   3.0800000e-01   9.2000000e-01   4.0800000e-01   9.2000000e-01   5.0800000e-01   9.2000000e-01   6.0800000e-01   9.2000000e-01   7.0800000e-01   9.2000000e-01   8.0800000e-01   9.2000000e-01   9.0800000e-01   9.2000000e-01
   1.1000000e-01   9.0000000e-01   2.1000000e-01   9.0000000e-01   3.1000000e-01   9.0000000e-01   4.1000000e-01   9.0000000e-01   5.1000000e-01   9.0000000e-01   6.1000000e-01   9.0000000e-01   7.1000000e-01   9.0000000e-01   8.1000000e-01   9.0000000e-01   9.1000000e-01   9.0000000e-01
   1.1200000e-01   8.8000000e-01   2.1200000e-01   8.8000000e-01   3.1200000e-01   8.8000000e-01   4.1200000e-01   8.8000000e-01   5.1200000e-01   8.8000000e-01   6.1200000e-01   8.8000000e-01   7.1200000e-01   8.8000000e-01   8.1200000e-01   8.8000000e-01   9.1200000e-01   8.8000000e-01
   1.1400000e-01   8.6000000e-01   2.1400000e-01   8.6000000e-01   3.1400000e-01   8.6000000e-01   4.1400000e-01   8.6000000e-01   5.1400000e-01   8.6000000e-01   6.1400000e-01   8.6000000e-01   7.1400000e-01   8.6000000e-01   8.1400000e-01   8.6000000e-01   9.1400000e-01   8.6000000e-01
   1.1600000e-01   8.4000000e-01   2.1600000e-01   8.4000000e-01   3.1600000e-01   8.4000000e-01   4.1600000e-01   8.4000000e-01   5.1600000e-01   8.4000000e-01   6.1600000e-01   8.4000000e-01   7.1600000e-01   8.4000000e-01   8.1600000e-01   8.4000000e-01   9.1600000e-01   8.4000000e-01
   1.1800000e-01   8.2000000e-01   2.1800000e-01   8.2000000e-01   3.1800000e-01   8.2000000e-01   4.1800000e-01   8.2000000e-01   5.1800000e-01   8.2000000e-01   6.1800000e-01   8.2000000e-01   7.1800000e-01   8.2000000e-01   8.1800000e-01   8.2000000e-01   9.1800000e-01   8.2000000e-01
   1.2000000e-01   8.0000000e-01   2.2000000e-01   8.0000000e-01   3.2000000e-01   8.0000000e-01   4.2000000e-01   8.0000000e-01   5.2000000e-01   8.0000000e-01   6.2000000e-01   8.0000000e-01   7.2000000e-01   8.0000000e-01   8.2000000e-01   8.0000000e-01   9.2000000e-01   8.0000000e-01
   1.2200000e-01   7.8000000e-01   2.2200000e-01   7.8000000e-01   3.2200000e-01   7.8000000e-01   4.2200000e-01   7.8000000e-01   5.2200000e-01   7.8000000e-01   6.2200000e-01   7.8000000e-01   7.2200000e-01   7.8000000e-01   8.2200000e-01   7.8000000e-01   9.2200000e-01   7.8000000e-01
   1.2400000e-01   7.6000000e-01   2.2400000e-01   7.6000000e-01   3.2400000e-01   7.6000000e-01   4.2400000e-01   7.6000000e-01   5.2400000e-01   7.6000000e-01   6.2400000e-01   7.6000000e-01   7.2400000e-01   7.6000000e-01   8.2400000e-01   7.6000000e-01   9.2400000e-01   7.6000000e-01
   1.2600000e-01   7.4000000e-01   2.2600000e-01   7.4000000e-01   3.2600000e-01   7.4000000e-01   4.2600000e-01   7.4000000e-01   5.2600000e-01   7.4000000e-01   6.2600000e-01   7.4000000e-01   7.2600000e-01   7.4000000e-01   8.2600000e-01   7.4000000e-01   9.2600000e-01   7.4000000e-01
   1.2800000e-01   7.2000000e-01   2.2800000e-01   7.2000000e-01   3.2800000e-01   7.2000000e-01   4.2800000e-01   7.2000000e-01   5.2800000e-01   7.2000000e-01   6.2800000e-01   7.2000000e-01   7.2800000e-01   7.2000000e-01   8.2800000e-01   7.2000000e-01   9.2800000e-01   7.2000000e-01
   1.3000000e-01   7.0000000e-01   2.3000000e-01   7.0000000e-01   3.3000000e-01   7.0000000e-01   4.3000000e-01   7.0000000e-01   5.3000000e-01   7.0000000e-01   6.3000000e-01   7.0000000e-01   7.3000000e-01   7.0000000e-01   8.3000000e-01   7.0000000e-01   9.3000000e-01   7.0000000e-01
   1.3200000e-01   6.8000000e-01   2.3200000e-01   6.8000000e-01   3.3200000e-01   6.8000000e-01   4.3200000e-01   6.8000000e-01   5.3200000e-01   6.8000000e-01   6.3200000e-01   6.8000000e-01   7.3200000e-01   6.8000000e-01   8.3200000e-01   6.8000000e-01   9.3200000e-01   6.8000000e-01
   1.3400000e-01   6.6000000e-01   2.3400000e-01   6.6000000e-01   3.3400000e-01   6.6000000e-01   4.3400000e-01   6.6000000e-01   5.3400000e-01   6.6000000e-01   6.3400000e-01   6.6000000e-01   7.3400000e-01   6.6000000e-01   8.3400000e-01   6.6000000e-01   9.3400000e-01   6.6000000e-01
   1.3600000e-01   6.4000000e-01   2.3600000e-01   6.4000000e-01   3.3600000e-01   6.4000000e-01   4.3600000e-01   6.4000000e-01   5.3600000e-01   6.4000000e-01   6.3600000e-01   6.4000000e-01   7.3600000e-01   6.4000000e-01   8.3600000e-01   6.4000000e-01   9.3600000e-01   6.4000000e-01
   1.3800000e-01   6.2000000e-01   2.3800000e-01   6.2000000e-01   3.3800000e-01   6.2000000e-01   4.3800000e-01   6.2000000e-01   5.3800000e-01   6.2000000e-01   6.3800000e-01   6.2000000e-01   7.3800000e-01   6.2000000e-01   8.3800000e-01   6.2000000e-01   9.3800000e-01   6.2000000e-01
   1.4000000e-01   6.0000000e-01   2.4000000e-01   6.0000000e-01   3.4000000e-01   6.0000000e-01   4.4000000e-01   6.0000000e-01   5.4000000e-01   6.0000000e-01   6.4000000e-01   6.0000000e-01   7.4000000e-01   6.0000000e-01   8.4000000e-01   6.0000000e-01   9.4000000e-01   6.0000000e-01
   1.4200000e-01   5.8000000e-01   2.4200000e-01   5.8000000e-01   3.4200000e-01   5.8000000e-01   4.4200000e-01   5.8000000e-01   5.4200000e-01   5.8000000e-01   6.4200000e-01   5.8000000e-01   7.4200000e-01   5.8000000e-01   8.4200000e-01   5.8000000e-01   9.4200000e-01   5.8000000e-01
   1.4400000e-01   5.6000000e-01   2.4400000e-01   5.6000000e-01   3.4400000e-01   5.6000000e-01   4.4400000e-01   5.6000000e-01   5.4400000e-01   5.6000000e-01   6.4400000e-01   5.6000000e-01   7.4400000e-01   5.6000000e-01   8.4400000e-01   5.6000000e-01   9.4400000e-01   5.6000000e-01
   1.4600000e-01   5.4000000e-01   2.4600000e-01   5.4000000e-01   3.4600000e-01   5.4000000e-01   4.4600000e-01   5.4000000e-01   5.4600000e-01   5.4000000e-01   6.4600000e-01   5.4000000e-01   7.4600000e-01   5.4000000e-01   8.4600000e-01   5.4000000e-01   9.4600000e-01   5.4000000e-01
   1.4800000e-01   5.2000000e-01   2.4800000e-01   5.2000000e-01   3.4800000e-01   5.2000000e-01   4.4800000e-01   5.2000000e-01   5.4800000e-01   5.2000000e-01   6.4800000e-01   5.2000000e-01   7.4800000e-01   5.2000000e-01   8.4800000e-01   5.2000000e-01   9.4800000e-01   5.2000000e-01
   1.5000000e-01   5.0000000e-01   2.5000000e-01   5.0000000e-01   3.5000000e-01   5.0000000e-01   4.5000000e-01   5.0000000e-01   5.5000000e-01   5.0000000e-01   6.5000000e-01   5.0000000e-01   7.5000000e-01   5.0000000e-01   8.5000000e-01   5.0000000e-01   9.5000000e-01   5.0000000e-01
   1.5200000e-01   4.8000000e-01   2.5200000e-01   4.8000000e-01   3.5200000e-01   4.8000000e-01   4.5200000e-01   4.8000000e-01   5.5200000e-01   4.8000000e-01   6.5200000e-01   4.8000000e-01   7.5200000e-01   4.8000000e-01   8.5200000e-01   4.8000000e-01   9.5200000e-01   4.8000000e-01
   1.5400000e-01   4.6000000e-01   2.5400000e-01   4.6000000e-01   3.5400000e-01   4.6000000e-01   4.5400000e-01   4.6000000e-01   5.5400000e-01   4.6000000e-01   6.5400000e-01   4.6000000e-01   7.5400000e-01   4.6000000e-01   8.5400000e-01   4.6000000e-01   9.5400000e-01   4.6000000e-01
   1.5600000e-01   4.4000000e-01   2.5600000e-01   4.4000000e-01   3.5600000e-01   4.4000000e-01   4.5600000e-01   4.4000000e-01   5.5600000e-01   4.4000000e-01   6.5600000e-01   4.4000000e-01   7.5600000e-01   4.4000000e-01   8.5600000e-01   4.4000000e-01   9.5600000e-01   4.4000000e-01
   1.5800000e-01   4.2000000e-01   2.5800000e-01   4.2000000e-01   3.5800000e-01   4.2000000e-01   4.5800000e-01   4.2000000e-01   5.5800000e-01   4.2000000e-01   6.5800000e-01   4.2000000e-01   7.5800000e-01   4.2000000e-01   8.5800000e-01   4.2000000e-01   9.5800000e-01   4.2000000e-01
   1.6000000e-01   4.0000000e-01   2.6000000e-01   4.0000000e-01   3.6000000e-01   4.0000000e-01   4.6000000e-01   4.0000000e-01   5.6000000e-01   4.0000000e-01   6.6000000e-01   4.0000000e-01   7.6000000e-01   4.0000000e-01   8.6000000e-01   4.0000000e-01   9.6000000e-01   4.0000000e-01
   1.6200000e-01   3.8000000e-01   2.6200000e-01   3.8000000e-01   3.6200000e-01   3.8000000e-01   4.6200000e-01   3.8000000e-01   5.6200000e-01   3.8000000e-01   6.6200000e-01   3.8000000e-01   7.6200000e-01   3.8000000e-01   8.6200000e-01   3.8000000e-01   9.6200000e-01   3.8000000e-01
   1.6400000e-01   3.6000000e-01   2.6400000e-01   3.6000000e-01   3.6400000e-01   3.6000000e-01   4.6400000e-01   3.6000000e-01   5.6400000e-01   3.6000000e-01   6.6400000e-01   3.6000000e-01   7.6400000e-01   3.6000000e-01   8.6400000e-01   3.6000000e-01   9.6400000e-01   3.6000000e-01
   1.6600000e-01   3.4000000e-01   2.6600000e-01   3.4000000e-01   3.6600000e-01   3.4000000e-01   4.6600000e-01   3.4000000e-01   5.6600000e-01   3.4000000e-01   6.6600000e-01   3.4000000e-01   7.6600000e-01   3.4000000e-01   8.6600000e-01   3.4000000e-01   9.6600000e-01   3.4000000e-01
   1.6800000e-01   3.2000000e-01   2.6800000e-01   3.2000000e-01   3.6800000e-01   3.2000000e-01   4.6800000e-01   3.2000000e-01   5.6800000e-01   3.2000000e-01   6.6800000e-01   3.2000000e-01   7.6800000e-01   3.2000000e-01   8.6800000e-01   3.2000000e-01   9.6800000e-01   3.2000000e-01
   1.7000000e-01   3.0000000e-01   2.7000000e-01   3.0000000e-01   3.7000000e-01   3.0000000e-01   4.7000000e-01   3.0000000e-01   5.7000000e-01   3.0000000e-01   6.7000000e-01   3.0000000e-01   7.7000000e-01   3.0000000e-01   8.7000000e-01   3.0000000e-01   9.7000000e-01   3.0000000e-01
   1.7200000e-01   2.8000000e-01   2.7200000e-01   2.8000000e-01   3.7200000e-01   2.8000000e-01   4.7200000e-01   2.8000000e-01   5.7200000e-01   2.8000000e-01   6.7200000e-01   2.8000000e-01   7.7200000e-01   2.8000000e-01   8.7200000e-01   2.8000000e-01   9.7200000e-01   2.8000000e-01
   1.7400000e-01   2.6000000e-01   2.7400000e-01   2.6000000e-01   3.7400000e-01   2.6000000e-01   4.7400000e-01   2.6000000e-01   5.7400000e-01   2.6000000e-01   6.7400000e-01   2.6000000e-01   7.7400000e-01   2.6000000e-01   8.7400000e-01   2.6000000e-01   9.7400000e-01   2.6000000e-01
   1.7600000e-01   2.4000000e-01   2.7600000e-01   2.4000000e-01   3.7600000e-01   2.4000000e-01   4.7600000e-01   2.4000000e-01   5.7600000e-01   2.4000000e-01   6.7600000e-01   2.4000000e-01   7.7600000e-01   2.4000000e-01   8.7600000e-01   2.4000000e-01   9.7600000e-01   2.4000000e-01
   1.7800000e-01   2.2000000e-01   2.7800000e-01   2.2000000e-01   3.7800000e-01   2.2000000e-01   4.7800000e-01   2.2000000e-01   5.7800000e-01   2.2000000e-01   6.7800000e-01   2.2000000e-01   7.7800000e-01   2.2000000e-01   8.7800000e-01   2.2000000e-01   9.7800000e-01   2.2000000e-01
   1.8000000e-01   2.0000000e-01   2.8000000e-01   2.0000000e-01   3.8000000e-01   2.0000000e-01   4.8000000e-01   2.0000000e-01   5.8000000e-01   2.0000000e-01   6.8000000e-01   2.0000000e-01   7.8000000e-01   2.0000000e-01   8.8000000e-01   2.0000000e-01   9.8000000e-01   2.0000000e-01
   1.8200000e-01   1.8000000e-01   2.8200000e-01   1.8000000e-01   3.8200000e-01   1.8000000e-01   4.8200000e-01   1.8000000e-01   5.8200000e-01   1.8000000e-01   6.8200000e-01   1.8000000e-01   7.8200000e-01   1.8000000e-01   8.8200000e-01   1.8000000e-01   9.8200000e-01   1.8000000e-01
   1.8400000e-01   1.6000000e-01   2.8400000e-01   1.6000000e-01   3.8400000e-01   1.6000000e-01   4.8400000e-01   1.6000000e-01   5.8400000e-01   1.6000000e-01   6.8400000e-01   1.6000000e-01   7.8400000e-01   1.6000000e-01   8.8400000e-01   1.6000000e-01   9.8400000e-01   1.6000000e-01
   1.8600000e-01   1.4000000e-01   2.8600000e-01   1.4000000e-01   3.8600000e-01   1.4000000e-01   4.8600000e-01   1.4000000e-01   5.8600000e-01   1.4000000e-01   6.8600000e-01   1.4000000e-01   7.8600000e-01   1.4000000e-01   8.8600000e-01   1.4000000e-01   9.8600000e-01   1.4000000e-01
   1.8800000e-01   1.2000000e-01   2.8800000e-01   1.2000000e-01   3.8800000e-01   1.2000000e-01   4.8800000e-01   1.2000000e-01   5.8800000e-01   1.2000000e-01   6.8800000e-01   1.2000000e-01   7.8800000e-01   1.2000000e-01   8.8800000e-01   1.2000000e-01   9.8800000e-01   1.2000000e-01
   1.9000000e-01   1.0000000e-01   2.9000000e-01   1.0000000e-01   3.9000000e-01   1.0000000e-01   4.9000000e-01   1.0000000e-01   5.9000000e-01   1.0000000e-01   6.9000000e-01   1.0000000e-01   7.9000000e-01   1.0000000e-01   8.9000000e-01   1.0000000e-01   9.9000000e-01   1.0000000e-01
   1.9200000e-01   8.0000000e-02   2.9200000e-01   8.0000000e-02   3.9200000e-01   8.0000000e-02   4.9200000e-01   8.0000000e-02   5.9200000e-01   8.0000000e-02   6.9200000e-01   8.0000000e-02   7.9200000e-01   8.0000000e-02   8.9200000e-01   8.0000000e-02   9.9200000e-01   8.0000000e-02
   1.9400000e-01   6.0000000e-02   2.9400000e-01   6.0000000e-02   3.9400000e-01   6.0000000e-02   4.9400000e-01   6.0000000e-02   5.9400000e-01   6.0000000e-02   6.9400000e-01   6.0000000e-02   7.9400000e-01   6.0000000e-02   8.9400000e-01   6.0000000e-02   9.9400000e-01   6.0000000e-02
   1.9600000e-01   4.0000000e-02   2.9600000e-01   4.0000000e-02   3.9600000e-01   4.0000000e-02   4.9600000e-01   4.0000000e-02   5.9600000e-01   4.0000000e-02   6.9600000e-01   4.0000000e-02   7.9600000e-01   4.0000000e-02   8.9600000e-01   4.0000000e-02   9.9600000e-01   4.0000000e-02
   1.9800000e-01   2.0000000e-02   2.9800000e-01   2.0000000e-02   3.9800000e-01   2.0000000e-02   4.9800000e-01   2.0000000e-02   5.9800000e-01   2.0000000e-02   6.9800000e-01   2.0000000e-02   7.9800000e-01   2.0000000e-02   8.9800000e-01   2.0000000e-02   9.9800000e-01   2.0000000e-02
   2.0000000e-01   0.0000000e+00   3.0000000e-01   0.0000000e+00   4.0000000e-01   0.0000000e+00   5.0000000e-01   0.0000000e+00   6.0000000e-01   0.0000000e+00   7.0000000e-01   0.0000000e+00   8.0000000e-01   0.0000000e+00   9.0000000e-01   0.0000000e+00   1.0000000e+00   0.0000000e+00


==> interp.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   4.0762204e-02
   2.0000000e-01   1.6529889e-01
   3.0000000e-01   4.4932896e-01
   4.0000000e-01   8.1873075e-01
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   8.1873075e-01
   7.0000000e-01   4.4932896e-01
   8.0000000e-01   1.6529889e-01
   9.0000000e-01   4.0762204e-02
   1.0000000e+00   0.0000000e+00


==> sbs.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e-01   0.0000000e+00   2.0000000e-01   0.0000000e+00   3.0000000e-01   0.0000000e+00   4.0000000e-01   0.0000000e+00   5.0000000e-01   0.0000000e+00   6.0000000e-01   0.0000000e+00   7.0000000e-01   0.0000000e+00   8.0000000e-01   0.0000000e+00
   2.0000000e-03   8.1524408e-04   1.0200000e-01   3.3059778e-03   2.0200000e-01   8.9865793e-03   3.0200000e-01   1.6374615e-02   4.0200000e-01   2.0000000e-02   5.0200000e-01   1.6374615e-02   6.0200000e-01   8.9865793e-03   7.0200000e-01   3.3059778e-03   8.0200000e-01   8.1524408e-04
   4.0000000e-03   1.6304882e-03   1.0400000e-01   6.6119555e-03   2.0400000e-01   1.7973159e-02   3.0400000e-01   3.2749230e-02   4.0400000e-01   4.0000000e-02   5.0400000e-01   3.2749230e-02   6.0400000e-01   1.7973159e-02   7.0400000e-01   6.6119555e-03   8.0400000e-01   1.6304882e-03
   6.0000000e-03   2.4457322e-03   1.0600000e-01   9.9179333e-03   2.0600000e-01   2.6959738e-02   3.0600000e-01   4.9123845e-02   4.0600000e-01   6.0000000e-02   5.0600000e-01   4.9123845e-02   6.0600000e-01   2.6959738e-02   7.0600000e-01   9.9179333e-03   8.0600000e-01   2.4457322e-03
   8.0000000e-03   3.2609763e-03   1.0800000e-01   1.3223911e-02   2.0800000e-01   3.5946317e-02   3.0800000e-01   6.5498460e-02   4.0800000e-01   8.0000000e-02   5.0800000e-01   6.5498460e-02   6.0800000e-01   3.5946317e-02   7.0800000e-01   1.3223911e-02   8.0800000e-01   3.2609763e-03
   1.0000000e-02   4.0762204e-03   1.1000000e-01   1.6529889e-02   2.1000000e-01   4.4932896e-02   3.1000000e-01   8.1873075e-02   4.1000000e-01   1.0000000e-01   5.1000000e-01   8.1873075e-02   6.1000000e-01   4.4932896e-02   7.1000000e-01   1.6529889e-02   8.1000000e-01   4.0762204e-03
   1.2000000e-02   4.8914645e-03   1.1200000e-01   1.9835867e-02   2.1200000e-01   5.3919476e-02   3.1200000e-01   9.8247690e-02   4.1200000e-01   1.2000000e-01   5.1200000e-01   9.8247690e-02   6.1200000e-01   5.3919476e-02   7.1200000e-01   1.9835867e-02   8.1200000e-01   4.8914645e-03
   1.4000000e-02   5.7067086e-03   1.1400000e-01   2.3141844e-02   2.1400000e-01   6.2906055e-02   3.1400000e-01   1.1462231e-01   4.1400000e-01   1.4000000e-01   5.1400000e-01   1.1462231e-01   6.1400000e-01   6.2906055e-02   7.1400000e-01   2.3141844e-02   8.1400000e-01   5.7067086e-03
   1.6000000e-02   6.5219526e-03   1.1600000e-01   2.6447822e-02   2.1600000e-01   7.1892634e-02   3.1600000e-01   1.3099692e-01   4.1600000e-01   1.6000000e-01   5.1600000e-01   1.3099692e-01   6.1600000e-01   7.1892634e-02   7.1600000e-01   2.6447822e-02   8.1600000e-01   6.5219526e-03
   1.8000000e-02   7.3371967e-03   1.1800000e-01   2.9753800e-02   2.1800000e-01   8.0879214e-02   3.1800000e-01   1.4737154e-01   4.1800000e-01   1.8000000e-01   5.1800000e-01   1.4737154e-01   6.1800000e-01   8.0879214e-02   7.1800000e-01   2.9753800e-02   8.1800000e-01   7.3371967e-03
   2.0000000e-02   8.1524408e-03   1.2000000e-01   3.3059778e-02   2.2000000e-01   8.9865793e-02   3.2000000e-01   1.6374615e-01   4.2000000e-01   2.0000000e-01   5.2000000e-01   1.6374615e-01   6.2000000e-01   8.9865793e-02   7.2000000e-01   3.3059778e-02   8.2000000e-01   8.1524408e-03
   2.2000000e-02   8.9676849e-03   1.2200000e-01   3.6365755e-02   2.2200000e-01   9.8852372e-02   3.2200000e-01   1.8012077e-01   4.2200000e-01   2.2000000e-01   5.2200000e-01   1.8012077e-01   6.2200000e-01   9.8852372e-02   7.2200000e-01   3.6365755e-02   8.2200000e-01   8.9676849e-03
   2.4000000e-02   9.7829290e-03   1.2400000e-01   3.9671733e-02   2.2400000e-01   1.0783895e-01   3.2400000e-01   1.9649538e-01   4.2400000e-01   2.4000000e-01   5.2400000e-01   1.9649538e-01   6.2400000e-01   1.0783895e-01   7.2400000e-01   3.9671733e-02   8.2400000e-01   9.7829290e-03
   2.6000000e-02   1.0598173e-02   1.2600000e-01   4.2977711e-02   2.2600000e-01   1.1682553e-01   3.2600000e-01   2.1287000e-01   4.2600000e-01   2.6000000e-01   5.2600000e-01   2.1287000e-01   6.2600000e-01   1.1682553e-01   7.2600000e-01   4.2977711e-02   8.2600000e-01   1.0598173e-02
   2.8000000e-02   1.1413417e-02   1.2800000e-01   4.6283689e-02   2.2800000e-01   1.2581211e-01   3.2800000e-01   2.2924461e-01   4.2800000e-01   2.8000000e-01   5.2800000e-01   2.2924461e-01   6.2800000e-01   1.2581211e-01   7.2800000e-01   4.6283689e-02   8.2800000e-01   1.1413417e-02
   3.0000000e-02   1.2228661e-02   1.3000000e-01   4.9589666e-02   2.3000000e-01   1.3479869e-01   3.3000000e-01   2.4561923e-01   4.3000000e-01   3.0000000e-01   5.3000000e-01   2.4561923e-01   6.3000000e-01   1.3479869e-01   7.3000000e-01   4.9589666e-02   8.3000000e-01   1.2228661e-02
   3.2000000e-02   1.3043905e-02   1.3200000e-01   5.2895644e-02   2.3200000e-01   1.4378527e-01   3.3200000e-01   2.6199384e-01   4.3200000e-01   3.2000000e-01   5.3200000e-01   2.6199384e-01   6.3200000e-01   1.4378527e-01   7.3200000e-01   5.2895644e-02   8.3200000e-01   1.3043905e-02
   3.4000000e-02   1.3859149e-02   1.3400000e-01   5.6201622e-02   2.3400000e-01   1.5277185e-01   3.3400000e-01   2.7836846e-01   4.3400000e-01   3.4000000e-01   5.3400000e-01   2.7836846e-01   6.3400000e-01   1.5277185e-01   7.3400000e-01   5.6201622e-02   8.3400000e-01   1.3859149e-02
   3.6000000e-02   1.4674393e-02   1.3600000e-01   5.9507600e-02   2.3600000e-01   1.6175843e-01   3.3600000e-01   2.9474307e-01   4.3600000e-01   3.6000000e-01   5.3600000e-01   2.9474307e-01   6.3600000e-01   1.6175843e-01   7.3600000e-01   5.9507600e-02   8.3600000e-01   1.4674393e-02
   3.8000000e-02   1.5489638e-02   1.3800000e-01   6.2813578e-02   2.3800000e-01   1.7074501e-01   3.3800000e-01   3.1111769e-01   4.3800000e-01   3.8000000e-01   5.3800000e-01   3.1111769e-01   6.3800000e-01   1.7074501e-01   7.3800000e-01   6.2813578e-02   8.3800000e-01   1.5489638e-02
   4.0000000e-02   1.6304882e-02   1.4000000e-01   6.6119555e-02   2.4000000e-01   1.7973159e-01   3.4000000e-01   3.2749230e-01   4.4000000e-01   4.0000000e-01   5.4000000e-01   3.2749230e-01   6.4000000e-01   1.7973159e-01   7.4000000e-01   6.6119555e-02   8.4000000e-01   1.6304882e-02
   4.2000000e-02   1.7120126e-02   1.4200000e-01   6.9425533e-02   2.4200000e-01   1.8871816e-01   3.4200000e-01   3.4386692e-01   4.4200000e-01   4.2000000e-01   5.4200000e-01   3.4386692e-01   6.4200000e-01   1.8871816e-01   7.4200000e-01   6.9425533e-02   8.4200000e-01   1.7120126e-02
   4.4000000e-02   1.7935370e-02   1.4400000e-01   7.2731511e-02   2.4400000e-01   1.9770474e-01   3.4400000e-01   3.6024153e-01   4.4400000e-01   4.4000000e-01   5.4400000e-01   3.6024153e-01   6.4400000e-01   1.9770474e-01   7.4400000e-01   7.2731511e-02   8.4400000e-01   1.7935370e-02
   4.6000000e-02   1.8750614e-02   1.4600000e-01   7.6037489e-02   2.4600000e-01   2.0669132e-01   3.4600000e-01   3.7661615e-01   4.4600000e-01   4.6000000e-01   5.4600000e-01   3.7661615e-01   6.4600000e-01   2.0669132e-01   7.4600000e-01   7.6037489e-02   8.4600000e-01   1.8750614e-02
   4.8000000e-02   1.9565858e-02   1.4800000e-01   7.9343466e-02   2.4800000e-01   2.1567790e-01   3.4800000e-01   3.9299076e-01   4.4800000e-01   4.8000000e-01   5.4800000e-01   3.9299076e-01   6.4800000e-01   2.1567790e-01   7.4800000e-01   7.9343466e-02   8.4800000e-01   1.9565858e-02
   5.0000000e-02   2.0381102e-02   1.5000000e-01   8.2649444e-02   2.5000000e-01   2.2466448e-01   3.5000000e-01   4.0936538e-01   4.5000000e-01   5.0000000e-01   5.5000000e-01   4.0936538e-01   6.5000000e-01   2.2466448e-01   7.5000000e-01   8.2649444e-02   8.5000000e-01   2.0381102e-02
   5.2000000e-02   2.1196346e-02   1.5200000e-01   8.5955422e-02   2.5200000e-01   2.3365106e-01   3.5200000e-01   4.2573999e-01   4.5200000e-01   5.2000000e-01   5.5200000e-01   4.2573999e-01   6.5200000e-01   2.3365106e-01   7.5200000e-01   8.5955422e-02   8.5200000e-01   2.1196346e-02
   5.4000000e-02   2.2011590e-02   1.5400000e-01   8.9261400e-02   2.5400000e-01   2.4263764e-01   3.5400000e-01   4.4211461e-01   4.5400000e-01   5.4000000e-01   5.5400000e-01   4.4211461e-01   6.5400000e-01   2.4263764e-01   7.5400000e-01   8.9261400e-02   8.5400000e-01   2.2011590e-02
   5.6000000e-02   2.2826834e-02   1.5600000e-01   9.2567377e-02   2.5600000e-01   2.5162422e-01   3.5600000e-01   4.5848922e-01   4.5600000e-01   5.6000000e-01   5.5600000e-01   4.5848922e-01   6.5600000e-01   2.5162422e-01   7.5600000e-01   9.2567377e-02   8.5600000e-01   2.2826834e-02
   5.8000000e-02   2.3642078e-02   1.5800000e-01   9.5873355e-02   2.5800000e-01   2.6061080e-01   3.5800000e-01   4.7486384e-01   4.5800000e-01   5.8000000e-01   5.5800000e-01   4.7486384e-01   6.5800000e-01   2.6061080e-01   7.5800000e-01   9.5873355e-02   8.5800000e-01   2.3642078e-02
   6.0000000e-02   2.4457322e-02   1.6000000e-01   9.9179333e-02   2.6000000e-01   2.6959738e-01   3.6000000e-01   4.9123845e-01   4.6000000e-01   6.0000000e-01   5.6000000e-01   4.9123845e-01   6.6000000e-01   2.6959738e-01   7.6000000e-01   9.9179333e-02   8.6000000e-01   2.4457322e-02
   6.2000000e-02   2.5272566e-02   1.6200000e-01   1.0248531e-01   2.6200000e-01   2.7858396e-01   3.6200000e-01   5.0761307e-01   4.6200000e-01   6.2000000e-01   5.6200000e-01   5.0761307e-01   6.6200000e-01   2.7858396e-01   7.6200000e-01   1.0248531e-01   8.6200000e-01   2.5272566e-02
   6.4000000e-02   2.6087811e-02   1.6400000e-01   1.0579129e-01   2.6400000e-01   2.8757054e-01   3.6400000e-01   5.2398768e-01   4.6400000e-01   6.4000000e-01   5.6400000e-01   5.2398768e-01   6.6400000e-01   2.8757054e-01   7.6400000e-01   1.0579129e-01   8.6400000e-01   2.6087811e-02
   6.6000000e-02   2.6903055e-02   1.6600000e-01   1.0909727e-01   2.6600000e-01   2.9655712e-01   3.6600000e-01   5.4036230e-01   4.6600000e-01   6.6000000e-01   5.6600000e-01   5.4036230e-01   6.6600000e-01   2.9655712e-01   7.6600000e-01   1.0909727e-01   8.6600000e-01   2.6903055e-02
   6.8000000e-02   2.7718299e-02   1.6800000e-01   1.1240324e-01   2.6800000e-01   3.0554370e-01   3.6800000e-01   5.5673691e-01   4.6800000e-01   6.8000000e-01   5.6800000e-01   5.5673691e-01   6.6800000e-01   3.0554370e-01   7.6800000e-01   1.1240324e-01   8.6800000e-01   2.7718299e-02
   7.0000000e-02   2.8533543e-02   1.7000000e-01   1.1570922e-01   2.7000000e-01   3.1453027e-01   3.7000000e-01   5.7311153e-01   4.7000000e-01   7.0000000e-01   5.7000000e-01   5.7311153e-01   6.7000000e-01   3.1453027e-01   7.7000000e-01   1.1570922e-01   8.7000000e-01   2.8533543e-02
   7.2000000e-02   2.9348787e-02   1.7200000e-01   1.1901520e-01   2.7200000e-01   3.2351685e-01   3.7200000e-01   5.8948614e-01   4.7200000e-01   7.2000000e-01   5.7200000e-01   5.8948614e-01   6.7200000e-01   3.2351685e-01   7.7200000e-01   1.1901520e-01   8.7200000e-01   2.9348787e-02
   7.4000000e-02   3.0164031e-02   1.7400000e-01   1.2232118e-01   2.7400000e-01   3.3250343e-01   3.7400000e-01   6.0586076e-01   4.7400000e-01   7.4000000e-01   5.7400000e-01   6.0586076e-01   6.7400000e-01   3.3250343e-01   7.7400000e-01   1.2232118e-01   8.7400000e-01   3.0164031e-02
   7.6000000e-02   3.0979275e-02   1.7600000e-01   1.2562716e-01   2.7600000e-01   3.4149001e-01   3.7600000e-01   6.2223537e-01   4.7600000e-01   7.6000000e-01   5.7600000e-01   6.2223537e-01   6.7600000e-01   3.4149001e-01   7.7600000e-01   1.2562716e-01   8.7600000e-01   3.0979275e-02
   7.8000000e-02   3.1794519e-02   1.7800000e-01   1.2893313e-01   2.7800000e-01   3.5047659e-01   3.7800000e-01   6.3860999e-01   4.7800000e-01   7.8000000e-01   5.7800000e-01   6.3860999e-01   6.7800000e-01   3.5047659e-01   7.7800000e-01   1.2893313e-01   8.7800000e-01   3.1794519e-02
   8.0000000e-02   3.2609763e-02   1.8000000e-01   1.3223911e-01   2.8000000e-01   3.5946317e-01   3.8000000e-01   6.5498460e-01   4.8000000e-01   8.0000000e-01   5.8000000e-01   6.5498460e-01   6.8000000e-01   3.5946317e-01   7.8000000e-01   1.3223911e-01   8.8000000e-01   3.2609763e-02
   8.2000000e-02   3.3425007e-02   1.8200000e-01   1.3554509e-01   2.8200000e-01   3.6844975e-01   3.8200000e-01   6.7135922e-01   4.8200000e-01   8.2000000e-01   5.8200000e-01   6.7135922e-01   6.8200000e-01   3.6844975e-01   7.8200000e-01   1.3554509e-01   8.8200000e-01   3.3425007e-02
   8.4000000e-02   3.4240251e-02   1.8400000e-01   1.3885107e-01   2.8400000e-01   3.7743633e-01   3.8400000e-01   6.8773383e-01   4.8400000e-01   8.4000000e-01   5.8400000e-01   6.8773383e-01   6.8400000e-01   3.7743633e-01   7.8400000e-01   1.3885107e-01   8.8400000e-01   3.4240251e-02
   8.6000000e-02   3.5055495e-02   1.8600000e-01   1.4215704e-01   2.8600000e-01   3.8642291e-01   3.8600000e-01   7.0410845e-01   4.8600000e-01   8.6000000e-01   5.8600000e-01   7.0410845e-01   6.8600000e-01   3.8642291e-01   7.8600000e-01   1.4215704e-01   8.8600000e-01   3.5055495e-02
   8.8000000e-02   3.5870740e-02   1.8800000e-01   1.4546302e-01   2.8800000e-01   3.9540949e-01   3.8800000e-01   7.2048306e-01   4.8800000e-01   8.8000000e-01   5.8800000e-01   7.2048306e-01   6.8800000e-01   3.9540949e-01   7.8800000e-01   1.4546302e-01   8.8800000e-01   3.5870740e-02
   9.0000000e-02   3.6685984e-02   1.9000000e-01   1.4876900e-01   2.9000000e-01   4.0439607e-01   3.9000000e-01   7.3685768e-01   4.9000000e-01   9.0000000e-01   5.9000000e-01   7.3685768e-01   6.9000000e-01   4.0439607e-01   7.9000000e-01   1.4876900e-01   8.9000000e-01   3.6685984e-02
   9.2000000e-02   3.7501228e-02   1.9200000e-01   1.5207498e-01   2.9200000e-01   4.1338265e-01   3.9200000e-01   7.5323229e-01   4.9200000e-01   9.2000000e-01   5.9200000e-01   7.5323229e-01   6.9200000e-01   4.1338265e-01   7.9200000e-01   1.5207498e-01   8.9200000e-01   3.7501228e-02
   9.4000000e-02   3.8316472e-02   1.9400000e-01   1.5538095e-01   2.9400000e-01   4.2236923e-01   3.9400000e-01   7.6960691e-01   4.9400000e-01   9.4000000e-01   5.9400000e-01   7.6960691e-01   6.9400000e-01   4.2236923e-01   7.9400000e-01   1.5538095e-01   8.9400000e-01   3.8316472e-02
   9.6000000e-02   3.9131716e-02   1.9600000e-01   1.5868693e-01   2.9600000e-01   4.3135581e-01   3.9600000e-01   7.8598152e-01   4.9600000e-01   9.6000000e-01   5.9600000e-01   7.8598152e-01   6.9600000e-01   4.3135581e-01   7.9600000e-01   1.5868693e-01   8.9600000e-01   3.9131716e-02
   9.8000000e-02   3.9946960e-02   1.9800000e-01   1.6199291e-01   2.9800000e-01   4.4034238e-01   3.9800000e-01   8.0235614e-01   4.9800000e-01   9.8000000e-01   5.9800000e-01   8.0235614e-01   6.9800000e-01   4.4034238e-01   7.9800000e-01   1.6199291e-01   8.9800000e-01   3.9946960e-02
   1.0000000e-01   4.0762204e-02   2.0000000e-01   1.6529889e-01   3.0000000e-01   4.4932896e-01   4.0000000e-01   8.1873075e-01   5.0000000e-01   1.0000000e+00   6.0000000e-01   8.1873075e-01   7.0000000e-01   4.4932896e-01   8.0000000e-01   1.6529889e-01   9.0000000e-01   4.0762204e-02
   1.0200000e-01   3.9946960e-02   2.0200000e-01   1.6199291e-01   3.0200000e-01   4.4034238e-01   4.0200000e-01   8.0235614e-01   5.0200000e-01   9.8000000e-01   6.0200000e-01   8.0235614e-01   7.0200000e-01   4.4034238e-01   8.0200000e-01   1.6199291e-01   9.0200000e-01   3.9946960e-02
   1.0400000e-01   3.9131716e-02   2.0400000e-01   1.5868693e-01   3.0400000e-01   4.3135581e-01   4.0400000e-01   7.8598152e-01   5.0400000e-01   9.6000000e-01   6.0400000e-01   7.8598152e-01   7.0400000e-01   4.3135581e-01   8.0400000e-01   1.5868693e-01   9.0400000e-01   3.9131716e-02
   1.0600000e-01   3.8316472e-02   2.0600000e-01   1.5538095e-01   3.0600000e-01   4.2236923e-01   4.0600000e-01   7.6960691e-01   5.0600000e-01   9.4000000e-01   6.0600000e-01   7.6960691e-01   7.0600000e-01   4.2236923e-01   8.0600000e-01   1.5538095e-01   9.0600000e-01   3.8316472e-02
   1.0800000e-01   3.7501228e-02   2.0800000e-01   1.5207498e-01   3.0800000e-01   4.1338265e-01   4.0800000e-01   7.5323229e-01   5.0800000e-01   9.2000000e-01   6.0800000e-01   7.5323229e-01   7.0800000e-01   4.1338265e-01   8.0800000e-01   1.5207498e-01   9.0800000e-01   3.7501228e-02
   1.1000000e-01   3.6685984e-02   2.1000000e-01   1.4876900e-01   3.1000000e-01   4.0439607e-01   4.1000000e-01   7.3685768e-01   5.1000000e-01   9.0000000e-01   6.1000000e-01   7.3685768e-01   7.1000000e-01   4.0439607e-01   8.1000000e-01   1.4876900e-01   9.1000000e-01   3.6685984e-02
   1.1200000e-01   3.5870740e-02   2.1200000e-01   1.4546302e-01   3.1200000e-01   3.9540949e-01   4.1200000e-01   7.2048306e-01   5.1200000e-01   8.8000000e-01   6.1200000e-01   7.2048306e-01   7.1200000e-01   3.9540949e-01   8.1200000e-01   1.4546302e-01   9.1200000e-01   3.5870740e-02
   1.1400000e-01   3.5055495e-02   2.1400000e-01   1.4215704e-01   3.1400000e-01   3.8642291e-01   4.1400000e-01   7.0410845e-01   5.1400000e-01   8.6000000e-01   6.1400000e-01   7.0410845e-01   7.1400000e-01   3.8642291e-01   8.1400000e-01   1.4215704e-01   9.1400000e-01   3.5055495e-02
   1.1600000e-01   3.4240251e-02   2.1600000e-01   1.3885107e-01   3.1600000e-01   3.7743633e-01   4.1600000e-01   6.8773383e-01   5.1600000e-01   8.4000000e-01   6.1600000e-01   6.8773383e-01   7.1600000e-01   3.7743633e-01   8.1600000e-01   1.3885107e-01   9.1600000e-01   3.4240251e-02
   1.1800000e-01   3.3425007e-02   2.1800000e-01   1.3554509e-01   3.1800000e-01   3.6844975e-01   4.1800000e-01   6.7135922e-01   5.1800000e-01   8.2000000e-01   6.1800000e-01   6.7135922e-01   7.1800000e-01   3.6844975e-01   8.1800000e-01   1.3554509e-01   9.1800000e-01   3.3425007e-02
   1.2000000e-01   3.2609763e-02   2.2000000e-01   1.3223911e-01   3.2000000e-01   3.5946317e-01   4.2000000e-01   6.5498460e-01   5.2000000e-01   8.0000000e-01   6.2000000e-01   6.5498460e-01   7.2000000e-01   3.5946317e-01   8.2000000e-01   1.3223911e-01   9.2000000e-01   3.2609763e-02
   1.2200000e-01   3.1794519e-02   2.2200000e-01   1.2893313e-01   3.2200000e-01   3.5047659e-01   4.2200000e-01   6.3860999e-01   5.2200000e-01   7.8000000e-01   6.2200000e-01   6.3860999e-01   7.2200000e-01   3.5047659e-01   8.2200000e-01   1.2893313e-01   9.2200000e-01   3.1794519e-02
   1.2400000e-01   3.0979275e-02   2.2400000e-01   1.2562716e-01   3.2400000e-01   3.4149001e-01   4.2400000e-01   6.2223537e-01   5.2400000e-01   7.6000000e-01   6.2400000e-01   6.2223537e-01   7.2400000e-01   3.4149001e-01   8.2400000e-01   1.2562716e-01   9.2400000e-01   3.0979275e-02
   1.2600000e-01   3.0164031e-02   2.2600000e-01   1.2232118e-01   3.2600000e-01   3.3250343e-01   4.2600000e-01   6.0586076e-01   5.2600000e-01   7.4000000e-01   6.2600000e-01   6.0586076e-01   7.2600000e-01   3.3250343e-01   8.2600000e-01   1.2232118e-01   9.2600000e-01   3.0164031e-02
   1.2800000e-01   2.9348787e-02   2.2800000e-01   1.1901520e-01   3.2800000e-01   3.2351685e-01   4.2800000e-01   5.8948614e-01   5.2800000e-01   7.2000000e-01   6.2800000e-01   5.8948614e-01   7.2800000e-01   3.2351685e-01   8.2800000e-01   1.1901520e-01   9.2800000e-01   2.9348787e-02
   1.3000000e-01   2.8533543e-02   2.3000000e-01   1.1570922e-01   3.3000000e-01   3.1453027e-01   4.3000000e-01   5.7311153e-01   5.3000000e-01   7.0000000e-01   6.3000000e-01   5.7311153e-01   7.3000000e-01   3.1453027e-01   8.3000000e-01   1.1570922e-01   9.3000000e-01   2.8533543e-02
   1.3200000e-01   2.7718299e-02   2.3200000e-01   1.1240324e-01   3.3200000e-01   3.0554370e-01   4.3200000e-01   5.5673691e-01   5.3200000e-01   6.8000000e-01   6.3200000e-01   5.5673691e-01   7.3200000e-01   3.0554370e-01   8.3200000e-01   1.1240324e-01   9.3200000e-01   2.7718299e-02
   1.3400000e-01   2.6903055e-02   2.3400000e-01   1.0909727e-01   3.3400000e-01   2.9655712e-01   4.3400000e-01   5.4036230e-01   5.3400000e-01   6.6000000e-01   6.3400000e-01   5.4036230e-01   7.3400000e-01   2.9655712e-01   8.3400000e-01   1.0909727e-01   9.3400000e-01   2.6903055e-02
   1.3600000e-01   2.6087811e-02   2.3600000e-01   1.0579129e-01   3.3600000e-01   2.8757054e-01   4.3600000e-01   5.2398768e-01   5.3600000e-01   6.4000000e-01   6.3600000e-01   5.2398768e-01   7.3600000e-01   2.8757054e-01   8.3600000e-01   1.0579129e-01   9.3600000e-01   2.6087811e-02
   1.3800000e-01   2.5272566e-02   2.3800000e-01   1.0248531e-01   3.3800000e-01   2.7858396e-01   4.3800000e-01   5.0761307e-01   5.3800000e-01   6.2000000e-01   6.3800000e-01   5.0761307e-01   7.3800000e-01   2.7858396e-01   8.3800000e-01   1.0248531e-01   9.3800000e-01   2.5272566e-02
   1.4000000e-01   2.4457322e-02   2.4000000e-01   9.9179333e-02   3.4000000e-01   2.6959738e-01   4.4000000e-01   4.9123845e-01   5.4000000e-01   6.0000000e-01   6.4000000e-01   4.9123845e-01   7.4000000e-01   2.6959738e-01   8.4000000e-01   9.9179333e-02   9.4000000e-01   2.4457322e-02
   1.4200000e-01   2.3642078e-02   2.4200000e-01   9.5873355e-02   3.4200000e-01   2.6061080e-01   4.4200000e-01   4.7486384e-01   5.4200000e-01   5.8000000e-01   6.4200000e-01   4.7486384e-01   7.4200000e-01   2.6061080e-01   8.4200000e-01   9.5873355e-02   9.4200000e-01   2.3642078e-02
   1.4400000e-01   2.2826834e-02   2.4400000e-01   9.2567377e-02   3.4400000e-01   2.5162422e-01   4.4400000e-01   4.5848922e-01   5.4400000e-01   5.6000000e-01   6.4400000e-01   4.5848922e-01   7.4400000e-01   2.5162422e-01   8.4400000e-01   9.2567377e-02   9.4400000e-01   2.2826834e-02
   1.4600000e-01   2.2011590e-02   2.4600000e-01   8.9261400e-02   3.4600000e-01   2.4263764e-01   4.4600000e-01   4.4211461e-01   5.4600000e-01   5.4000000e-01   6.4600000e-01   4.4211461e-01   7.4600000e-01   2.4263764e-01   8.4600000e-01   8.9261400e-02   9.4600000e-01   2.2011590e-02
   1.4800000e-01   2.1196346e-02   2.4800000e-01   8.5955422e-02   3.4800000e-01   2.3365106e-01   4.4800000e-01   4.2573999e-01   5.4800000e-01   5.2000000e-01   6.4800000e-01   4.2573999e-01   7.4800000e-01   2.3365106e-01   8.4800000e-01   8.5955422e-02   9.4800000e-01   2.1196346e-02
   1.5000000e-01   2.0381102e-02   2.5000000e-01   8.2649444e-02   3.5000000e-01   2.2466448e-01   4.5000000e-01   4.0936538e-01   5.5000000e-01   5.0000000e-01   6.5000000e-01   4.0936538e-01   7.5000000e-01   2.2466448e-01   8.5000000e-01   8.2649444e-02   9.5000000e-01   2.0381102e-02
   1.5200000e-01   1.9565858e-02   2.5200000e-01   7.9343466e-02   3.5200000e-01   2.1567790e-01   4.5200000e-01   3.9299076e-01   5.5200000e-01   4.8000000e-01   6.5200000e-01   3.9299076e-01   7.5200000e-01   2.1567790e-01   8.5200000e-01   7.9343466e-02   9.5200000e-01   1.9565858e-02
   1.5400000e-01   1.8750614e-02   2.5400000e-01   7.6037489e-02   3.5400000e-01   2.0669132e-01   4.5400000e-01   3.7661615e-01   5.5400000e-01   4.6000000e-01   6.5400000e-01   3.7661615e-01   7.5400000e-01   2.0669132e-01   8.5400000e-01   7.6037489e-02   9.5400000e-01   1.8750614e-02
   1.5600000e-01   1.7935370e-02   2.5600000e-01   7.2731511e-02   3.5600000e-01   1.9770474e-01   4.5600000e-01   3.6024153e-01   5.5600000e-01   4.4000000e-01   6.5600000e-01   3.6024153e-01   7.5600000e-01   1.9770474e-01   8.5600000e-01   7.2731511e-02   9.5600000e-01   1.7935370e-02
   1.5800000e-01   1.7120126e-02   2.5800000e-01   6.9425533e-02   3.5800000e-01   1.8871816e-01   4.5800000e-01   3.4386692e-01   5.5800000e-01   4.2000000e-01   6.5800000e-01   3.4386692e-01   7.5800000e-01   1.8871816e-01   8.5800000e-01   6.9425533e-02   9.5800000e-01   1.7120126e-02
   1.6000000e-01   1.6304882e-02   2.6000000e-01   6.6119555e-02   3.6000000e-01   1.7973159e-01   4.6000000e-01   3.2749230e-01   5.6000000e-01   4.0000000e-01   6.6000000e-01   3.2749230e-01   7.6000000e-01   1.7973159e-01   8.6000000e-01   6.6119555e-02   9.6000000e-01   1.6304882e-02
   1.6200000e-01   1.5489638e-02   2.6200000e-01   6.2813578e-02   3.6200000e-01   1.7074501e-01   4.6200000e-01   3.1111769e-01   5.6200000e-01   3.8000000e-01   6.6200000e-01   3.1111769e-01   7.6200000e-01   1.7074501e-01   8.6200000e-01   6.2813578e-02   9.6200000e-01   1.5489638e-02
   1.6400000e-01   1.4674393e-02   2.6400000e-01   5.9507600e-02   3.6400000e-01   1.6175843e-01   4.6400000e-01   2.9474307e-01   5.6400000e-01   3.6000000e-01   6.6400000e-01   2.9474307e-01   7.6400000e-01   1.6175843e-01   8.6400000e-01   5.9507600e-02   9.6400000e-01   1.4674393e-02
   1.6600000e-01   1.3859149e-02   2.6600000e-01   5.6201622e-02   3.6600000e-01   1.5277185e-01   4.6600000e-01   2.7836846e-01   5.6600000e-01   3.4000000e-01   6.6600000e-01   2.7836846e-01   7.6600000e-01   1.5277185e-01   8.6600000e-01   5.6201622e-02   9.6600000e-01   1.3859149e-02
   1.6800000e-01   1.3043905e-02   2.6800000e-01   5.2895644e-02   3.6800000e-01   1.4378527e-01   4.6800000e-01   2.6199384e-01   5.6800000e-01   3.2000000e-01   6.6800000e-01   2.6199384e-01   7.6800000e-01   1.4378527e-01   8.6800000e-01   5.2895644e-02   9.6800000e-01   1.3043905e-02
   1.7000000e-01   1.2228661e-02   2.7000000e-01   4.9589666e-02   3.7000000e-01   1.3479869e-01   4.7000000e-01   2.4561923e-01   5.7000000e-01   3.0000000e-01   6.7000000e-01   2.4561923e-01   7.7000000e-01   1.3479869e-01   8.7000000e-01   4.9589666e-02   9.7000000e-01   1.2228661e-02
   1.7200000e-01   1.1413417e-02   2.7200000e-01   4.6283689e-02   3.7200000e-01   1.2581211e-01   4.7200000e-01   2.2924461e-01   5.7200000e-01   2.8000000e-01   6.7200000e-01   2.2924461e-01   7.7200000e-01   1.2581211e-01   8.7200000e-01   4.6283689e-02   9.7200000e-01   1.1413417e-02
   1.7400000e-01   1.0598173e-02   2.7400000e-01   4.2977711e-02   3.7400000e-01   1.1682553e-01   4.7400000e-01   2.1287000e-01   5.7400000e-01   2.6000000e-01   6.7400000e-01   2.1287000e-01   7.7400000e-01   1.1682553e-01   8.7400000e-01   4.2977711e-02   9.7400000e-01   1.0598173e-02
   1.7600000e-01   9.7829290e-03   2.7600000e-01   3.9671733e-02   3.7600000e-01   1.0783895e-01   4.7600000e-01   1.9649538e-01   5.7600000e-01   2.4000000e-01   6.7600000e-01   1.9649538e-01   7.7600000e-01   1.0783895e-01   8.7600000e-01   3.9671733e-02   9.7600000e-01   9.7829290e-03
   1.7800000e-01   8.9676849e-03   2.7800000e-01   3.6365755e-02   3.7800000e-01   9.8852372e-02   4.7800000e-01   1.8012077e-01   5.7800000e-01   2.2000000e-01   6.7800000e-01   1.8012077e-01   7.7800000e-01   9.8852372e-02   8.7800000e-01   3.6365755e-02   9.7800000e-01   8.9676849e-03
   1.8000000e-01   8.1524408e-03   2.8000000e-01   3.3059778e-02   3.8000000e-01   8.9865793e-02   4.8000000e-01   1.6374615e-01   5.8000000e-01   2.0000000e-01   6.8000000e-01   1.6374615e-01   7.8000000e-01   8.9865793e-02   8.8000000e-01   3.3059778e-02   9.8000000e-01   8.1524408e-03
   1.8200000e-01   7.3371967e-03   2.8200000e-01   2.9753800e-02   3.8200000e-01   8.0879214e-02   4.8200000e-01   1.4737154e-01   5.8200000e-01   1.8000000e-01   6.8200000e-01   1.4737154e-01   7.8200000e-01   8.0879214e-02   8.8200000e-01   2.9753800e-02   9.8200000e-01   7.3371967e-03
   1.8400000e-01   6.5219526e-03   2.8400000e-01   2.6447822e-02   3.8400000e-01   7.1892634e-02   4.8400000e-01   1.3099692e-01   5.8400000e-01   1.6000000e-01   6.8400000e-01   1.3099692e-01   7.8400000e-01   7.1892634e-02   8.8400000e-01   2.6447822e-02   9.8400000e-01   6.5219526e-03
   1.8600000e-01   5.7067086e-03   2.8600000e-01   2.3141844e-02   3.8600000e-01   6.2906055e-02   4.8600000e-01   1.1462231e-01   5.8600000e-01   1.4000000e-01   6.8600000e-01   1.1462231e-01   7.8600000e-01   6.2906055e-02   8.8600000e-01   2.3141844e-02   9.8600000e-01   5.7067086e-03
   1.8800000e-01   4.8914645e-03   2.8800000e-01   1.9835867e-02   3.8800000e-01   5.3919476e-02   4.8800000e-01   9.8247690e-02   5.8800000e-01   1.2000000e-01   6.8800000e-01   9.8247690e-02   7.8800000e-01   5.3919476e-02   8.8800000e-01   1.9835867e-02   9.8800000e-01   4.8914645e-03
   1.9000000e-01   4.0762204e-03   2.9000000e-01   1.6529889e-02   3.9000000e-01   4.4932896e-02   4.9000000e-01   8.1873075e-02   5.9000000e-01   1.0000000e-01   6.9000000e-01   8.1873075e-02   7.9000000e-01   4.4932896e-02   8.9000000e-01   1.6529889e-02   9.9000000e-01   4.0762204e-03
   1.9200000e-01   3.2609763e-03   2.9200000e-01   1.3223911e-02   3.9200000e-01   3.5946317e-02   4.9200000e-01   6.5498460e-02   5.9200000e-01   8.0000000e-02   6.9200000e-01   6.5498460e-02   7.9200000e-01   3.5946317e-02   8.9200000e-01   1.3223911e-02   9.9200000e-01   3.2609763e-03
   1.9400000e-01   2.4457322e-03   2.9400000e-01   9.9179333e-03   3.9400000e-01   2.6959738e-02   4.9400000e-01   4.9123845e-02   5.9400000e-01   6.0000000e-02   6.9400000e-01   4.9123845e-02   7.9400000e-01   2.6959738e-02   8.9400000e-01   9.9179333e-03   9.9400000e-01   2.4457322e-03
   1.9600000e-01   1.6304882e-03   2.9600000e-01   6.6119555e-03   3.9600000e-01   1.7973159e-02   4.9600000e-01   3.2749230e-02   5.9600000e-01   4.0000000e-02   6.9600000e-01   3.2749230e-02   7.9600000e-01   1.7973159e-02   8.9600000e-01   6.6119555e-03   9.9600000e-01   1.6304882e-03
   1.9800000e-01   8.1524408e-04   2.9800000e-01   3.3059778e-03   3.9800000e-01   8.9865793e-03   4.9800000e-01   1.6374615e-02   5.9800000e-01   2.0000000e-02   6.9800000e-01   1.6374615e-02   7.9800000e-01   8.9865793e-03   8.9800000e-01   3.3059778e-03   9.9800000e-01   8.1524408e-04
   2.0000000e-01   0.0000000e+00   3.0000000e-01   0.0000000e+00   4.0000000e-01   0.0000000e+00   5.0000000e-01   0.0000000e+00   6.0000000e-01   0.0000000e+00   7.0000000e-01   0.0000000e+00   8.0000000e-01   0.0000000e+00   9.0000000e-01   0.0000000e+00   1.0000000e+00   0.0000000e+00

